Computational methods for the dynamics of the nonlinear Schrodinger/Gross-Pitaevskii equations

In this paper, we begin with the nonlinear Schrodinger/Gross-Pitaevskii equation (NLSE/GPE) for modeling Bose-Einstein condensation (BEC) and nonlinear optics as well as other applications, and discuss their dynamical properties ranging from time reversible, time transverse invariant, mass and energy conservation, dispersion relation to soliton solutions. Then, we review and compare different numerical methods for solving the NLSE/GPE including finite difference time domain methods and time-splitting spectral method, and discuss different absorbing boundary conditions. In addition, these numerical methods are extended to the NLSE/GPE with damping terms and/or an angular momentum rotation term as well as coupled NLSEs/GPEs. Finally, applications to simulate a quantized vortex lattice dynamics in a rotating BEC are reported.

==> invt.txt <==
Date: Wed, 2 May 2012 12:51:52 +0100
From: Gillian Purdy <g.purdy@qub.ac.uk>
To: "bao@math.nus.edu.sg" <bao@math.nus.edu.sg>
Subject: CPC Feature Articles
Parts/Attachments:
   1   OK     ~55 lines  Text (charset: ISO-8859-1)
   2 Shown   ~141 lines  Text (charset: ISO-8859-1)
----------------------------------------


Dear Weizhu,

CPC Feature Article

Draft Title:? Computational methods for the dynamics of nonlinear
Schrodinger and Gross-Pitaevskii equations

Author(s): Xavier Antoine, Christophe Bao, Weizhu Bao

Corresponding Author email: bao@math.nus.edu.sg?
Christophe.Besse@math.univ-lille1.fr???
Xavier.Antoine@iecn.u-nancy.fr

Suggested submission date:? tbc

Thank you for agreeing to write the above Feature Article for Computer
Physics Communications.



I should like to remind you that feature articles should highlight
topical computational subjects or provide reviews of important bodies
of computational research work of interest to the journal's readership.
An objective of the Feature Article Programme is that the articles will
of interest to the broad computational science community and that they
will attract high citations.

As I mentioned in my invitation you should note that CPC normally
publishes two kinds of paper: regular computational physics papers and
papers that describe programs submitted to its International Program
Library. Both types of paper are acceptable as feature articles. If you
are unfamiliar with the journal I recommend that you visit
ScienceDirect to view current and past issues of the journal.



When the paper is complete please submit the manuscript via EES,
ensuring that you make the article type a Feature Article and identify
me as the Handling Editor.


Please contact me if I can be of help during your preparation of the
paper. Also please let me know if your schedule is slipping. I look
forward to receiving your submission in due course.



With thanks and best wishes,



Stan

Professor N.S. Scott FBCS SMIEEE

Coordinating Principal Editor, Computer Physics Communications

Head of School: Electronics, Electrical Engineering and Computer
Science

Queen's University Belfast

Belfast BT7 1NN

Northern Ireland

UK








